MotIF: Motion Instruction Fine-tuning

While success in many robotics tasks can be determined by only observing the final state and how it differs from the initial state - e.g., if an apple is picked up - many tasks require observing the full motion of the robot to correctly determine success. For example, brushing hair requires repeated strokes that correspond to the contours and type of hair. Prior works often use off-the-shelf vision-language models (VLMs) as success detectors; however, when success depends on the full trajectory, VLMs struggle to make correct judgments for two reasons. First, modern VLMs are trained only on single frames, and cannot capture changes over a full trajectory. Second, even if we provide state-of-the-art VLMs with an aggregate input of multiple frames, they still fail to detect success due to a lack of robot data. Our key idea is to fine-tune VLMs using abstract representations that are able to capture trajectory-level information such as the path the robot takes by overlaying keypoint trajectories on the final image. We propose motion instruction fine-tuning (MotIF), a method that fine-tunes VLMs using the aforementioned abstract representations to semantically ground the robot's behavior in the environment. To benchmark and fine-tune VLMs for robotic motion understanding, we introduce the MotIF-1K dataset containing 653 human and 369 robot demonstrations across 13 task categories. MotIF assesses the success of robot motion given the image observation of the trajectory, task instruction, and motion description. Our model significantly outperforms state-of-the-art VLMs by at least twice in precision and 56.1% in recall, generalizing across unseen motions, tasks, and environments. Finally, we demonstrate practical applications of MotIF in refining and terminating robot planning, and ranking trajectories on how they align with task and motion descriptions. Project page: https://motif-1k.github.io

==> minted.sty.txt <==
%%
%% This is file `minted.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% minted.dtx  (with options: `package')
%% Copyright 2013--2022 Geoffrey M. Poore
%% Copyright 2010--2011 Konrad Rudolph
%% 
%% This work may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%   http://www.latex-project.org/lppl.txt
%% and version 1.3 or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%% 
%% Additionally, the project may be distributed under the terms of the new BSD
%% license.
%% 
%% This work has the LPPL maintenance status `maintained'.
%% 
%% The Current Maintainer of this work is Geoffrey Poore.
%% 
%% This work consists of the files minted.dtx and minted.ins
%% and the derived file minted.sty.
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{minted}
    [2023/12/18 v2.9 Yet another Pygments shim for LaTeX]
\RequirePackage{keyval}
\RequirePackage{kvoptions}
\RequirePackage{fvextra}[2022/11/30]
\RequirePackage{ifthen}
\IfFileExists{shellesc.sty}
 {\RequirePackage{shellesc}
  \@ifpackagelater{shellesc}{2016/04/29}
   {}
   {\protected\def\ShellEscape{\immediate\write18 }}}
 {\protected\def\ShellEscape{\immediate\write18 }}
\RequirePackage{ifplatform}
\RequirePackage{pdftexcmds}
\RequirePackage{etoolbox}
\RequirePackage{xstring}
\RequirePackage{lineno}
\RequirePackage{framed}
\RequirePackage{catchfile}
\AtEndPreamble{%
  \@ifpackageloaded{color}{}{%
    \@ifpackageloaded{xcolor}{}{\RequirePackage{xcolor}}}%
}
\DeclareVoidOption{chapter}{\def\minted@float@within{chapter}}
\DeclareVoidOption{section}{\def\minted@float@within{section}}
\DeclareBoolOption{newfloat}
\DeclareBoolOption[true]{cache}
\StrSubstitute{\jobname}{ }{_}[\minted@jobname]
\StrSubstitute{\minted@jobname}{*}{_}[\minted@jobname]
\StrSubstitute{\minted@jobname}{"}{}[\minted@jobname]
\StrSubstitute{\minted@jobname}{'}{_}[\minted@jobname]
\newcommand{\minted@cachedir}{\detokenize{_}minted-\minted@jobname}
\let\minted@cachedir@windows\minted@cachedir
\define@key{minted}{cachedir}{%
  \@namedef{minted@cachedir}{#1}%
  \StrSubstitute{\minted@cachedir}{/}{\@backslashchar}[\minted@cachedir@windows]}
\DeclareBoolOption{finalizecache}
\DeclareBoolOption{frozencache}
\let\minted@outputdir\@empty
\let\minted@outputdir@windows\@empty
\define@key{minted}{outputdir}{%
  \@namedef{minted@outputdir}{#1/}%
  \StrSubstitute{\minted@outputdir}{/}%
    {\@backslashchar}[\minted@outputdir@windows]}
\DeclareBoolOption{inputlanglinenos}
\DeclareBoolOption{kpsewhich}
\DeclareBoolOption{langlinenos}
\DeclareBoolOption{draft}
\DeclareComplementaryOption{final}{draft}
\ProcessKeyvalOptions*
\ifthenelse{\boolean{minted@newfloat}}{\RequirePackage{newfloat}}{\RequirePackage{float}}
\ifcsname tikzifexternalizing\endcsname
  \tikzifexternalizing{\minted@drafttrue\minted@cachefalse}{}
\else
  \ifcsname tikzexternalrealjob\endcsname
    \minted@drafttrue
    \minted@cachefalse
  \else
  \fi
\fi
\ifthenelse{\boolean{minted@finalizecache}}%
 {\ifthenelse{\boolean{minted@frozencache}}%
   {\PackageError{minted}%
     {Options "finalizecache" and "frozencache" are not compatible}%
     {Options "finalizecache" and "frozencache" are not compatible}}%
   {}}%
 {}
\ifthenelse{\boolean{minted@cache}}%
 {\ifthenelse{\boolean{minted@frozencache}}%
   {}%
   {\AtEndOfPackage{\ProvideDirectory{\minted@outputdir\minted@cachedir}}}}%
 {}
\newcommand{\minted@input}[1]{%
  \IfFileExists{#1}%
   {\input{#1}}%
   {\PackageError{minted}{Missing Pygments output; \string\inputminted\space
     was^^Jprobably given a file that does not exist--otherwise, you may need
     ^^Jthe outputdir package option, or may be using an incompatible build
     tool,^^Jor may be using frozencache with a missing file}%
    {This could be caused by using -output-directory or -aux-directory
     ^^Jwithout setting minted's outputdir, or by using a build tool that
     ^^Jchanges paths in ways minted cannot detect,
     ^^Jor using frozencache with a missing file.}}%
}
\newcommand{\minted@infile}{\minted@jobname.out.pyg}
\newcommand{\minted@cachelist}{}
\newcommand{\minted@addcachefile}[1]{%
  \expandafter\long\expandafter\gdef\expandafter\minted@cachelist\expandafter{%
    \minted@cachelist,^^J%
    \space\space#1}%
  \expandafter\gdef\csname minted@cached@#1\endcsname{}%
}
\newcommand{\minted@savecachelist}{%
  \ifdefempty{\minted@cachelist}{}{%
    \immediate\write\@mainaux{%
      \string\gdef\string\minted@oldcachelist\string{%
        \minted@cachelist\string}}%
  }%
}
\newcommand{\minted@cleancache}{%
  \ifcsname minted@oldcachelist\endcsname
    \def\do##1{%
      \ifthenelse{\equal{##1}{}}{}{%
        \ifcsname minted@cached@##1\endcsname\else
          \DeleteFile[\minted@outputdir\minted@cachedir]{##1}%
        \fi
      }%
    }%
    \expandafter\docsvlist\expandafter{\minted@oldcachelist}%
  \else
  \fi
}
\ifthenelse{\boolean{minted@draft}}%
 {\AtEndDocument{%
    \ifcsname minted@oldcachelist\endcsname
      \StrSubstitute{\minted@oldcachelist}{,}{,^^J }[\minted@cachelist]
      \minted@savecachelist
    \fi}}%
 {\ifthenelse{\boolean{minted@frozencache}}%
   {\AtEndDocument{%
      \ifcsname minted@oldcachelist\endcsname
        \StrSubstitute{\minted@oldcachelist}{,}{,^^J }[\minted@cachelist]
        \minted@savecachelist
      \fi}}%
   {\AtEndDocument{%
    \minted@savecachelist
    \minted@cleancache}}}%
\ifwindows
  \providecommand{\DeleteFile}[2][]{%
    \ifthenelse{\equal{#1}{}}%
      {\IfFileExists{#2}{\ShellEscape{del #2}}{}}%
      {\IfFileExists{#1/#2}{%
        \StrSubstitute{#1}{/}{\@backslashchar}[\minted@windir]
        \ShellEscape{del \minted@windir\@backslashchar #2}}{}}}
\else
  \providecommand{\DeleteFile}[2][]{%
    \ifthenelse{\equal{#1}{}}%
      {\IfFileExists{#2}{\ShellEscape{rm #2}}{}}%
      {\IfFileExists{#1/#2}{\ShellEscape{rm #1/#2}}{}}}
\fi
\ifwindows
  \newcommand{\ProvideDirectory}[1]{%
    \StrSubstitute{#1}{/}{\@backslashchar}[\minted@windir]
    \ShellEscape{if not exist \minted@windir\space mkdir \minted@windir}}
\else
  \newcommand{\ProvideDirectory}[1]{%
    \ShellEscape{mkdir -p #1}}
\fi
\newboolean{AppExists}
\newread\minted@appexistsfile
\newcommand{\TestAppExists}[1]{%
  \ifwindows
    \DeleteFile{\minted@jobname.aex}%
    \ShellEscape{for \string^\@percentchar i in (#1.exe #1.bat #1.cmd)
      do set > \minted@jobname.aex <nul: /p
      x=\string^\@percentchar \string~$PATH:i>> \minted@jobname.aex}%
    %$ <- balance syntax highlighting
    \immediate\openin\minted@appexistsfile\minted@jobname.aex
    \expandafter\def\expandafter\@tmp@cr\expandafter{\the\endlinechar}%
    \endlinechar=-1\relax
    \readline\minted@appexistsfile to \minted@apppathifexists
    \endlinechar=\@tmp@cr
    \ifthenelse{\equal{\minted@apppathifexists}{}}%
     {\AppExistsfalse}%
     {\AppExiststrue}%
    \immediate\closein\minted@appexistsfile
    \DeleteFile{\minted@jobname.aex}%
  \else
    \ShellEscape{command -v #1 && touch \minted@jobname.aex}%
    \IfFileExists{\minted@jobname.aex}%
      {\AppExiststrue
        \DeleteFile{\minted@jobname.aex}}%
      {\AppExistsfalse}%
  \fi
}
\newcommand{\minted@optlistcl@g}{}
\newcommand{\minted@optlistcl@g@i}{}
\let\minted@lang\@empty
\newcommand{\minted@optlistcl@lang}{}
\newcommand{\minted@optlistcl@lang@i}{}
\newcommand{\minted@optlistcl@cmd}{}
\newcommand{\minted@optlistfv@g}{}
\newcommand{\minted@optlistfv@g@i}{}
\newcommand{\minted@optlistfv@lang}{}
\newcommand{\minted@optlistfv@lang@i}{}
\newcommand{\minted@optlistfv@cmd}{}
\newcommand{\minted@configlang}[1]{%
  \def\minted@lang{#1}%
  \ifcsname minted@optlistcl@lang\minted@lang\endcsname\else
    \expandafter\gdef\csname minted@optlistcl@lang\minted@lang\endcsname{}%
  \fi
  \ifcsname minted@optlistcl@lang\minted@lang @i\endcsname\else
    \expandafter\gdef\csname minted@optlistcl@lang\minted@lang @i\endcsname{}%
  \fi
  \ifcsname minted@optlistfv@lang\minted@lang\endcsname\else
    \expandafter\gdef\csname minted@optlistfv@lang\minted@lang\endcsname{}%
  \fi
  \ifcsname minted@optlistfv@lang\minted@lang @i\endcsname\else
    \expandafter\gdef\csname minted@optlistfv@lang\minted@lang @i\endcsname{}%
  \fi
}
\ifwindows
  \newcommand{\minted@optlistcl@quote}[2]{%
    \detokenize{#1="#2"}}
\else
  \newcommand{\minted@optlistcl@quote}[2]{%
    \detokenize{#1='#2'}}
\fi
\newcommand{\minted@addto@optlistcl}[3]{%
  \expandafter\def\expandafter#1\expandafter{#1%
    \minted@optlistcl@quote{#2}{#3}\space}}
\newcommand{\minted@addto@optlistcl@lang}[3]{%
  \expandafter\let\expandafter\minted@tmp\csname #1\endcsname
  \expandafter\def\expandafter\minted@tmp\expandafter{\minted@tmp%
    \minted@optlistcl@quote{#2}{#3}\space}%
  \expandafter\let\csname #1\endcsname\minted@tmp}
\newcommand{\minted@def@optcl}[4][]{%
  \ifthenelse{\equal{#1}{}}%
    {\define@key{minted@opt@g}{#2}{%
        \minted@addto@optlistcl{\minted@optlistcl@g}{#3}{#4}%
        \@namedef{minted@opt@g:#2}{#4}}%
      \define@key{minted@opt@g@i}{#2}{%
        \minted@addto@optlistcl{\minted@optlistcl@g@i}{#3}{#4}%
        \@namedef{minted@opt@g@i:#2}{#4}}%
      \define@key{minted@opt@lang}{#2}{%
        \minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang:#2}{#4}}%
      \define@key{minted@opt@lang@i}{#2}{%
        \minted@addto@optlistcl@lang{%
          minted@optlistcl@lang\minted@lang @i}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang @i:#2}{#4}}%
      \define@key{minted@opt@cmd}{#2}{%
        \minted@addto@optlistcl{\minted@optlistcl@cmd}{#3}{#4}%
        \@namedef{minted@opt@cmd:#2}{#4}}}%
    {\define@key{minted@opt@g}{#2}[#1]{%
        \minted@addto@optlistcl{\minted@optlistcl@g}{#3}{#4}%
        \@namedef{minted@opt@g:#2}{#4}}%
      \define@key{minted@opt@g@i}{#2}[#1]{%
        \minted@addto@optlistcl{\minted@optlistcl@g@i}{#3}{#4}%
        \@namedef{minted@opt@g@i:#2}{#4}}%
      \define@key{minted@opt@lang}{#2}[#1]{%
        \minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang:#2}{#4}}%
      \define@key{minted@opt@lang@i}{#2}[#1]{%
        \minted@addto@optlistcl@lang{%
          minted@optlistcl@lang\minted@lang @i}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang @i:#2}{#4}}%
      \define@key{minted@opt@cmd}{#2}[#1]{%
        \minted@addto@optlistcl{\minted@optlistcl@cmd}{#3}{#4}%
        \@namedef{minted@opt@cmd:#2}{#4}}}%
}
\begingroup
\catcode`\!=0
!catcode`!\=12
!gdef!minted@escape#1{%
  !expandafter!minted@escape@i!detokenize{#1}\!FV@Sentinel}
!gdef!minted@escape@i#1\#2!FV@Sentinel{%
  !if!relax!detokenize{#2}!relax
    !expandafter!@firstoftwo
  !else
    !expandafter!@secondoftwo
  !fi
  {#1!minted@escape@end\#2!FV@Sentinel}
  {#1!minted@escape@esc\#2!FV@Sentinel}}
!gdef!minted@escape@end#1!FV@Sentinel{}
!gdef!minted@escape@esc\#1#2!FV@Sentinel{%
  #1!minted@escape@i#2!FV@Sentinel}
!endgroup
\newcommand{\minted@addto@optlistcl@e}[3]{%
  \edef\minted@tmp{\minted@escape{#3}}%
  \expandafter\minted@addto@optlistcl@e@i\expandafter{\minted@tmp}{#1}{#2}}
\def\minted@addto@optlistcl@e@i#1#2#3{%
  \expandafter\def\expandafter#2\expandafter{#2\minted@optlistcl@quote{#3}{#1}\space}}
\newcommand{\minted@addto@optlistcl@lang@e}[3]{%
  \edef\minted@tmp{\minted@escape{#3}}%
  \expandafter\minted@addto@optlistcl@lang@e@i\expandafter{\minted@tmp}{#1}{#2}}
\def\minted@addto@optlistcl@lang@e@i#1#2#3{%
  \expandafter\let\expandafter\minted@tmp\csname #2\endcsname
  \expandafter\def\expandafter\minted@tmp\expandafter{\minted@tmp\minted@optlistcl@quote{#3}{#1}\space}%
  \expandafter\let\csname #2\endcsname\minted@tmp}
\newcommand{\minted@def@optcl@e}[4][]{%
  \ifthenelse{\equal{#1}{}}%
    {\define@key{minted@opt@g}{#2}{%
        \minted@addto@optlistcl@e{\minted@optlistcl@g}{#3}{#4}%
        \@namedef{minted@opt@g:#2}{#4}}%
      \define@key{minted@opt@g@i}{#2}{%
        \minted@addto@optlistcl@e{\minted@optlistcl@g@i}{#3}{#4}%
        \@namedef{minted@opt@g@i:#2}{#4}}%
      \define@key{minted@opt@lang}{#2}{%
        \minted@addto@optlistcl@lang@e{minted@optlistcl@lang\minted@lang}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang:#2}{#4}}%
      \define@key{minted@opt@lang@i}{#2}{%
        \minted@addto@optlistcl@lang@e{%
          minted@optlistcl@lang\minted@lang @i}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang @i:#2}{#4}}%
      \define@key{minted@opt@cmd}{#2}{%
        \minted@addto@optlistcl@e{\minted@optlistcl@cmd}{#3}{#4}%
        \@namedef{minted@opt@cmd:#2}{#4}}}%
    {\define@key{minted@opt@g}{#2}[#1]{%
        \minted@addto@optlistcl@e{\minted@optlistcl@g}{#3}{#4}%
        \@namedef{minted@opt@g:#2}{#4}}%
      \define@key{minted@opt@g@i}{#2}[#1]{%
        \minted@addto@optlistcl@e{\minted@optlistcl@g@i}{#3}{#4}%
        \@namedef{minted@opt@g@i:#2}{#4}}%
      \define@key{minted@opt@lang}{#2}[#1]{%
        \minted@addto@optlistcl@lang@e{minted@optlistcl@lang\minted@lang}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang:#2}{#4}}%
      \define@key{minted@opt@lang@i}{#2}[#1]{%
        \minted@addto@optlistcl@lang@e{%
          minted@optlistcl@lang\minted@lang @i}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang @i:#2}{#4}}%
      \define@key{minted@opt@cmd}{#2}[#1]{%
        \minted@addto@optlistcl@e{\minted@optlistcl@cmd}{#3}{#4}%
        \@namedef{minted@opt@cmd:#2}{#4}}}%
}
\newcommand{\minted@def@optcl@switch}[2]{%
  \define@booleankey{minted@opt@g}{#1}%
    {\minted@addto@optlistcl{\minted@optlistcl@g}{#2}{True}%
      \@namedef{minted@opt@g:#1}{true}}
    {\minted@addto@optlistcl{\minted@optlistcl@g}{#2}{False}%
      \@namedef{minted@opt@g:#1}{false}}
  \define@booleankey{minted@opt@g@i}{#1}%
    {\minted@addto@optlistcl{\minted@optlistcl@g@i}{#2}{True}%
      \@namedef{minted@opt@g@i:#1}{true}}
    {\minted@addto@optlistcl{\minted@optlistcl@g@i}{#2}{False}%
      \@namedef{minted@opt@g@i:#1}{false}}
  \define@booleankey{minted@opt@lang}{#1}%
    {\minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang}{#2}{True}%
      \@namedef{minted@opt@lang\minted@lang:#1}{true}}
    {\minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang}{#2}{False}%
      \@namedef{minted@opt@lang\minted@lang:#1}{false}}
  \define@booleankey{minted@opt@lang@i}{#1}%
    {\minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang @i}{#2}{True}%
      \@namedef{minted@opt@lang\minted@lang @i:#1}{true}}
    {\minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang @i}{#2}{False}%
      \@namedef{minted@opt@lang\minted@lang @i:#1}{false}}
  \define@booleankey{minted@opt@cmd}{#1}%
      {\minted@addto@optlistcl{\minted@optlistcl@cmd}{#2}{True}%
        \@namedef{minted@opt@cmd:#1}{true}}
      {\minted@addto@optlistcl{\minted@optlistcl@cmd}{#2}{False}%
        \@namedef{minted@opt@cmd:#1}{false}}
}
\newcommand{\minted@def@optfv}[1]{%
  \define@key{minted@opt@g}{#1}{%
    \expandafter\def\expandafter\minted@optlistfv@g\expandafter{%
      \minted@optlistfv@g#1={##1},}%
    \@namedef{minted@opt@g:#1}{##1}}
  \define@key{minted@opt@g@i}{#1}{%
    \expandafter\def\expandafter\minted@optlistfv@g@i\expandafter{%
      \minted@optlistfv@g@i#1={##1},}%
    \@namedef{minted@opt@g@i:#1}{##1}}
  \define@key{minted@opt@lang}{#1}{%
    \expandafter\let\expandafter\minted@tmp%
      \csname minted@optlistfv@lang\minted@lang\endcsname
    \expandafter\def\expandafter\minted@tmp\expandafter{%
      \minted@tmp#1={##1},}%
    \expandafter\let\csname minted@optlistfv@lang\minted@lang\endcsname%
      \minted@tmp
    \@namedef{minted@opt@lang\minted@lang:#1}{##1}}
  \define@key{minted@opt@lang@i}{#1}{%
    \expandafter\let\expandafter\minted@tmp%
      \csname minted@optlistfv@lang\minted@lang @i\endcsname
    \expandafter\def\expandafter\minted@tmp\expandafter{%
      \minted@tmp#1={##1},}%
    \expandafter\let\csname minted@optlistfv@lang\minted@lang @i\endcsname%
      \minted@tmp
    \@namedef{minted@opt@lang\minted@lang @i:#1}{##1}}
  \define@key{minted@opt@cmd}{#1}{%
    \expandafter\def\expandafter\minted@optlistfv@cmd\expandafter{%
      \minted@optlistfv@cmd#1={##1},}%
    \@namedef{minted@opt@cmd:#1}{##1}}
}
\newcommand{\minted@def@optfv@switch}[1]{%
  \define@booleankey{minted@opt@g}{#1}%
    {\expandafter\def\expandafter\minted@optlistfv@g\expandafter{%
      \minted@optlistfv@g#1=true,}%
     \@namedef{minted@opt@g:#1}{true}}%
    {\expandafter\def\expandafter\minted@optlistfv@g\expandafter{%
      \minted@optlistfv@g#1=false,}%
     \@namedef{minted@opt@g:#1}{false}}%
  \define@booleankey{minted@opt@g@i}{#1}%
    {\expandafter\def\expandafter\minted@optlistfv@g@i\expandafter{%
      \minted@optlistfv@g@i#1=true,}%
     \@namedef{minted@opt@g@i:#1}{true}}%
    {\expandafter\def\expandafter\minted@optlistfv@g@i\expandafter{%
      \minted@optlistfv@g@i#1=false,}%
     \@namedef{minted@opt@g@i:#1}{false}}%
  \define@booleankey{minted@opt@lang}{#1}%
    {\expandafter\let\expandafter\minted@tmp%
        \csname minted@optlistfv@lang\minted@lang\endcsname
      \expandafter\def\expandafter\minted@tmp\expandafter{%
        \minted@tmp#1=true,}%
      \expandafter\let\csname minted@optlistfv@lang\minted@lang\endcsname%
        \minted@tmp
     \@namedef{minted@opt@lang\minted@lang:#1}{true}}%
    {\expandafter\let\expandafter\minted@tmp%
        \csname minted@optlistfv@lang\minted@lang\endcsname
      \expandafter\def\expandafter\minted@tmp\expandafter{%
        \minted@tmp#1=false,}%
      \expandafter\let\csname minted@optlistfv@lang\minted@lang\endcsname%
        \minted@tmp
     \@namedef{minted@opt@lang\minted@lang:#1}{false}}%
  \define@booleankey{minted@opt@lang@i}{#1}%
    {\expandafter\let\expandafter\minted@tmp%
        \csname minted@optlistfv@lang\minted@lang @i\endcsname
      \expandafter\def\expandafter\minted@tmp\expandafter{%
        \minted@tmp#1=true,}%
      \expandafter\let\csname minted@optlistfv@lang\minted@lang @i\endcsname%
        \minted@tmp
     \@namedef{minted@opt@lang\minted@lang @i:#1}{true}}%
    {\expandafter\let\expandafter\minted@tmp%
        \csname minted@optlistfv@lang\minted@lang @i\endcsname
      \expandafter\def\expandafter\minted@tmp\expandafter{%
        \minted@tmp#1=false,}%
      \expandafter\let\csname minted@optlistfv@lang\minted@lang @i\endcsname%
        \minted@tmp
     \@namedef{minted@opt@lang\minted@lang @i:#1}{false}}%
  \define@booleankey{minted@opt@cmd}{#1}%
    {\expandafter\def\expandafter\minted@optlistfv@cmd\expandafter{%
      \minted@optlistfv@cmd#1=true,}%
     \@namedef{minted@opt@cmd:#1}{true}}%
    {\expandafter\def\expandafter\minted@optlistfv@cmd\expandafter{%
      \minted@optlistfv@cmd#1=false,}%
     \@namedef{minted@opt@cmd:#1}{false}}%
}
\newboolean{minted@isinline}
\newcommand{\minted@fvset}{%
  \expandafter\fvset\expandafter{\minted@optlistfv@g}%
  \expandafter\let\expandafter\minted@tmp%
    \csname minted@optlistfv@lang\minted@lang\endcsname
  \expandafter\fvset\expandafter{\minted@tmp}%
  \ifthenelse{\boolean{minted@isinline}}%
   {\expandafter\fvset\expandafter{\minted@optlistfv@g@i}%
    \expandafter\let\expandafter\minted@tmp%
      \csname minted@optlistfv@lang\minted@lang @i\endcsname
    \expandafter\fvset\expandafter{\minted@tmp}}%
   {}%
  \expandafter\fvset\expandafter{\minted@optlistfv@cmd}%
}
\newcommand{\minted@def@opt}[2][]{%
  \define@key{minted@opt@g}{#2}{%
    \@namedef{minted@opt@g:#2}{##1}}
  \define@key{minted@opt@g@i}{#2}{%
    \@namedef{minted@opt@g@i:#2}{##1}}
  \define@key{minted@opt@lang}{#2}{%
    \@namedef{minted@opt@lang\minted@lang:#2}{##1}}
  \define@key{minted@opt@lang@i}{#2}{%
    \@namedef{minted@opt@lang\minted@lang @i:#2}{##1}}
  \define@key{minted@opt@cmd}{#2}{%
    \@namedef{minted@opt@cmd:#2}{##1}}
  \ifstrempty{#1}{}{\@namedef{minted@opt@g:#2}{#1}}%
}
\newcommand{\minted@def@opt@detok}[2][]{%
  \define@key{minted@opt@g}{#2}{%
    \@namedef{minted@opt@g:#2}{\detokenize{##1}}}
  \define@key{minted@opt@g@i}{#2}{%
    \@namedef{minted@opt@g@i:#2}{\detokenize{##1}}}
  \define@key{minted@opt@lang}{#2}{%
    \@namedef{minted@opt@lang\minted@lang:#2}{\detokenize{##1}}}
  \define@key{minted@opt@lang@i}{#2}{%
    \@namedef{minted@opt@lang\minted@lang @i:#2}{\detokenize{##1}}}
  \define@key{minted@opt@cmd}{#2}{%
    \@namedef{minted@opt@cmd:#2}{\detokenize{##1}}}
  \ifstrempty{#1}{}{\@namedef{minted@opt@g:#2}{\detokenize{#1}}}%
}
\newcommand{\minted@generate@PYGdef}[1]{%
  \ifthenelse{\boolean{minted@cache}}%
   {\def\minted@pygstylepath@load{\minted@outputdir\minted@cachedir/#1.pygstyle}%
    \minted@addcachefile{#1.pygstyle}}%
   {\def\minted@pygstylepath@load{\minted@outputdir\minted@jobname.out.pyg}}%
  \ifwindows
    \StrSubstitute{\minted@pygstylepath@load}%
      {/}{\@backslashchar}[\minted@pygstylepath@save]%
  \else
    \let\minted@pygstylepath@save\minted@pygstylepath@load
  \fi
  \IfFileExists{\minted@pygstylepath@load}%
   {}%
   {\ifthenelse{\boolean{minted@frozencache}}%
     {\PackageError{minted}%
       {Missing style definition for #1 with frozencache}%
       {Missing style definition for #1 with frozencache}}%
     {}%
    \ShellEscape{%
      \MintedPygmentize\space -S #1 -f latex -P commandprefix=PYG
      > \minted@pygstylepath@save
    }%
   }%
  \CatchFileDef{\minted@tmp@filecontents}%
   {\minted@pygstylepath@load}{\catcode`@=11\catcode`\%=14\catcode``=12\endlinechar=-1}%
  \begingroup
  \let\PYG\relax
  \minted@tmp@filecontents
  \ifx\PYG\relax
    \ifthenelse{\boolean{minted@frozencache}}%
     {\PackageError{minted}%
       {Outdated style definition for #1 with frozencache}%
       {Outdated style definition for #1 with frozencache}}%
     {}%
    \ShellEscape{%
      \MintedPygmentize\space -S #1 -f latex -P commandprefix=PYG
      > \minted@pygstylepath@save
    }%
    \CatchFileDef{\minted@tmp@filecontents}%
     {\minted@pygstylepath@load}{\catcode`@=11\catcode`\%=14\catcode``=12\endlinechar=-1}%
    \minted@tmp@filecontents
    \ifx\PYG\relax
      \PackageError{minted}%
       {Cannot find Pygments style #1}%
       {Cannot find Pygments style #1}%
    \fi
  \fi
  \expandafter\global\expandafter\let\csname minted@PYGdef@#1\endcsname%
    \minted@tmp@filecontents
  \endgroup
}
\newcommand{\minted@defstyle}[1]{%
  \edef\minted@style{#1}%
  \ifcsname minted@PYGdef@\minted@style\endcsname\else
    \expandafter\minted@generate@PYGdef\expandafter{\minted@style}%
  \fi
  \csname minted@PYGdef@\minted@style\endcsname
  \minted@patch@PYGZsq
  \minted@patch@PYGZhy
  \ifthenelse{\equal{\minted@get@opt{ignorelexererrors}{true}}{true}}%
   {\let\PYG@tok@err\relax}{}}
\ifthenelse{\boolean{minted@draft}}{\renewcommand{\minted@defstyle}[1]{}}{}
\newcommand{\minted@patch@PYGZsq}{%
  \ifcsname PYGZsq\endcsname
    \expandafter\ifdefstring\expandafter{\csname PYGZsq\endcsname}{\char`\'}%
     {\minted@patch@PYGZsq@i}%
     {}%
  \fi
}
\begingroup
\catcode`\'=\active
\gdef\minted@patch@PYGZsq@i{\gdef\PYGZsq{'}}
\endgroup
\newcommand{\minted@patch@PYGZhy}{%
  \ifcsname PYGZhy\endcsname
    \expandafter\ifdefstring\expandafter{\csname PYGZhy\endcsname}{\char`\-}%
     {\def\PYGZhy{\mbox{-}}}%
     {}%
  \fi
}
\newcommand{\minted@def@opt@switch}[2][false]{%
  \define@booleankey{minted@opt@g}{#2}%
    {\@namedef{minted@opt@g:#2}{true}}%
    {\@namedef{minted@opt@g:#2}{false}}
  \define@booleankey{minted@opt@g@i}{#2}%
    {\@namedef{minted@opt@g@i:#2}{true}}%
    {\@namedef{minted@opt@g@i:#2}{false}}
  \define@booleankey{minted@opt@lang}{#2}%
    {\@namedef{minted@opt@lang\minted@lang:#2}{true}}%
    {\@namedef{minted@opt@lang\minted@lang:#2}{false}}
  \define@booleankey{minted@opt@lang@i}{#2}%
    {\@namedef{minted@opt@lang\minted@lang @i:#2}{true}}%
    {\@namedef{minted@opt@lang\minted@lang @i:#2}{false}}
  \define@booleankey{minted@opt@cmd}{#2}%
    {\@namedef{minted@opt@cmd:#2}{true}}%
    {\@namedef{minted@opt@cmd:#2}{false}}%
  \@namedef{minted@opt@g:#2}{#1}%
}
\def\minted@get@opt#1#2{%
  \ifcsname minted@opt@cmd:#1\endcsname
    \csname minted@opt@cmd:#1\endcsname
  \else
    \ifminted@isinline
      \ifcsname minted@opt@lang\minted@lang @i:#1\endcsname
        \csname minted@opt@lang\minted@lang @i:#1\endcsname
      \else
        \ifcsname minted@opt@g@i:#1\endcsname
          \csname minted@opt@g@i:#1\endcsname
        \else
          \ifcsname minted@opt@lang\minted@lang:#1\endcsname
            \csname minted@opt@lang\minted@lang:#1\endcsname
          \else
            \ifcsname minted@opt@g:#1\endcsname
              \csname minted@opt@g:#1\endcsname
            \else
              #2%
            \fi
          \fi
        \fi
      \fi
    \else
      \ifcsname minted@opt@lang\minted@lang:#1\endcsname
        \csname minted@opt@lang\minted@lang:#1\endcsname
      \else
        \ifcsname minted@opt@g:#1\endcsname
          \csname minted@opt@g:#1\endcsname
        \else
          #2%
        \fi
      \fi
    \fi
  \fi
}%
\minted@def@optcl{encoding}{-P encoding}{#1}
\minted@def@optcl{outencoding}{-P outencoding}{#1}
\minted@def@optcl@e{escapeinside}{-P escapeinside}{#1}
\minted@def@optcl@switch{stripnl}{-P stripnl}
\minted@def@optcl@switch{stripall}{-P stripall}
\minted@def@optcl@switch{python3}{-P python3}
\minted@def@optcl@switch{funcnamehighlighting}{-P funcnamehighlighting}
\minted@def@optcl@switch{startinline}{-P startinline}
\ifthenelse{\boolean{minted@draft}}%
  {\minted@def@optfv{gobble}}%
  {\minted@def@optcl{gobble}{-F gobble:n}{#1}}
\minted@def@optcl{codetagify}{-F codetagify:codetags}{#1}
\minted@def@optcl{keywordcase}{-F keywordcase:case}{#1}
\minted@def@optcl@switch{texcl}{-P texcomments}
\minted@def@optcl@switch{texcomments}{-P texcomments}
\minted@def@optcl@switch{mathescape}{-P mathescape}
\minted@def@optfv@switch{linenos}
\minted@def@opt@detok{style}
\minted@def@optfv{frame}
\minted@def@optfv{framesep}
\minted@def@optfv{framerule}
\minted@def@optfv{rulecolor}
\minted@def@optfv{numbersep}
\minted@def@optfv{numbers}
\minted@def@optfv{firstnumber}
\minted@def@optfv{stepnumber}
\minted@def@optfv{firstline}
\minted@def@optfv{lastline}
\minted@def@optfv{baselinestretch}
\minted@def@optfv{xleftmargin}
\minted@def@optfv{xrightmargin}
\minted@def@optfv{fillcolor}
\minted@def@optfv{tabsize}
\minted@def@optfv{fontfamily}
\minted@def@optfv{fontsize}
\minted@def@optfv{fontshape}
\minted@def@optfv{fontseries}
\minted@def@optfv{formatcom}
\minted@def@optfv{label}
\minted@def@optfv{labelposition}
\minted@def@optfv{highlightlines}
\minted@def@optfv{highlightcolor}
\minted@def@optfv{space}
\minted@def@optfv{spacecolor}
\minted@def@optfv{tab}
\minted@def@optfv{tabcolor}
\minted@def@optfv{highlightcolor}
\minted@def@optfv@switch{beameroverlays}
\minted@def@optfv@switch{curlyquotes}
\minted@def@optfv@switch{numberfirstline}
\minted@def@optfv@switch{numberblanklines}
\minted@def@optfv@switch{stepnumberfromfirst}
\minted@def@optfv@switch{stepnumberoffsetvalues}
\minted@def@optfv@switch{showspaces}
\minted@def@optfv@switch{resetmargins}
\minted@def@optfv@switch{samepage}
\minted@def@optfv@switch{showtabs}
\minted@def@optfv@switch{obeytabs}
\minted@def@optfv@switch{breaklines}
\minted@def@optfv@switch{breakbytoken}
\minted@def@optfv@switch{breakbytokenanywhere}
\minted@def@optfv{breakindent}
\minted@def@optfv{breakindentnchars}
\minted@def@optfv@switch{breakautoindent}
\minted@def@optfv{breaksymbol}
\minted@def@optfv{breaksymbolsep}
\minted@def@optfv{breaksymbolsepnchars}
\minted@def@optfv{breaksymbolindent}
\minted@def@optfv{breaksymbolindentnchars}
\minted@def@optfv{breaksymbolleft}
\minted@def@optfv{breaksymbolsepleft}
\minted@def@optfv{breaksymbolsepleftnchars}
\minted@def@optfv{breaksymbolindentleft}
\minted@def@optfv{breaksymbolindentleftnchars}
\minted@def@optfv{breaksymbolright}
\minted@def@optfv{breaksymbolsepright}
\minted@def@optfv{breaksymbolseprightnchars}
\minted@def@optfv{breaksymbolindentright}
\minted@def@optfv{breaksymbolindentrightnchars}
\minted@def@optfv{breakbefore}
\minted@def@optfv{breakbeforesymbolpre}
\minted@def@optfv{breakbeforesymbolpost}
\minted@def@optfv@switch{breakbeforeinrun}
\minted@def@optfv{breakafter}
\minted@def@optfv@switch{breakafterinrun}
\minted@def@optfv{breakaftersymbolpre}
\minted@def@optfv{breakaftersymbolpost}
\minted@def@optfv@switch{breakanywhere}
\minted@def@optfv{breakanywheresymbolpre}
\minted@def@optfv{breakanywheresymbolpost}
\minted@def@optfv{fontencoding}
\minted@def@opt{bgcolor}
\minted@def@opt@switch{autogobble}
\minted@def@opt@switch{ignorelexererrors}
\newcommand{\minted@encoding}{\minted@get@opt{encoding}{UTF8}}
\newenvironment{minted@snugshade*}[1]{%
  \def\FrameCommand##1{\hskip\@totalleftmargin
    \colorbox{#1}{##1}%
    \hskip-\linewidth \hskip-\@totalleftmargin \hskip\columnwidth}%
  \MakeFramed{\advance\hsize-\width
    \@totalleftmargin\z@ \linewidth\hsize
    \advance\labelsep\fboxsep
    \@setminipage}%
 }{\par\unskip\@minipagefalse\endMakeFramed}
\newsavebox{\minted@bgbox}
\newenvironment{minted@colorbg}[1]{%
  \setlength{\OuterFrameSep}{0pt}%
  \let\minted@tmp\FV@NumberSep
  \edef\FV@NumberSep{%
    \the\numexpr\dimexpr\minted@tmp+\number\fboxsep\relax sp\relax}%
  \medskip
  \begin{minted@snugshade*}{#1}}
 {\end{minted@snugshade*}%
  \medskip\noindent}
\newwrite\minted@code
\newcommand{\minted@savecode}[1]{
  \immediate\openout\minted@code\minted@jobname.pyg\relax
  \immediate\write\minted@code{\expandafter\detokenize\expandafter{#1}}%
  \immediate\closeout\minted@code}
\newcounter{minted@FancyVerbLineTemp}
\newcommand{\minted@write@detok}[1]{%
  \immediate\write\FV@OutFile{\detokenize{#1}}}
\newcommand{\minted@FVB@VerbatimOut}[1]{%
  \setcounter{minted@FancyVerbLineTemp}{\value{FancyVerbLine}}%
  \@bsphack
  \begingroup
    \FV@UseKeyValues
    \FV@DefineWhiteSpace
    \def\FV@Space{\space}%
    \FV@DefineTabOut
    \let\FV@ProcessLine\minted@write@detok
    \immediate\openout\FV@OutFile #1\relax
    \let\FV@FontScanPrep\relax
    \let\@noligs\relax
    \FV@Scan}
\newcommand{\minted@FVE@VerbatimOut}{%
  \immediate\closeout\FV@OutFile\endgroup\@esphack
  \setcounter{FancyVerbLine}{\value{minted@FancyVerbLineTemp}}}%
\ifcsname MintedPygmentize\endcsname\else
  \newcommand{\MintedPygmentize}{pygmentize}
\fi
\newcounter{minted@pygmentizecounter}
\ifwindows
  \newcommand{\MintedPython}{python}
\else
  \newcommand{\MintedPython}{python3}
\fi
\newcommand{\minted@check@MintedPython}{%
  \ifcsname minted@MintedPython@\MintedPython\endcsname
  \else
    \let\minted@altpython\minted@undefined
    \ifdefstring{\MintedPython}{python}{\def\minted@altpython{python3}}{}%
    \ifdefstring{\MintedPython}{python3}{\def\minted@altpython{python}}{}%
    \ifx\minted@altpython\minted@undefined\relax
      \TestAppExists{\MintedPython}%
      \ifAppExists
        \expandafter\global\expandafter\let%
          \csname minted@MintedPython@\MintedPython\endcsname\relax
      \else
        \PackageError{minted}%
         {Failed to find Python executable \MintedPython;
          check Python installation (including PATH),
          or redefine \string\MintedPython}%
         {Failed to find Python executable \MintedPython;
          check Python installation (including PATH),
          or redefine \string\MintedPython}%
      \fi
    \else
      \ifcsname minted@MintedPython@\minted@altpython\endcsname
        \let\MintedPython\minted@altpython
      \else
        \TestAppExists{\MintedPython}%
        \ifAppExists
          \expandafter\global\expandafter\let%
            \csname minted@MintedPython@\MintedPython\endcsname\relax
        \else
          \TestAppExists{\minted@altpython}%
          \ifAppExists
            \expandafter\global\expandafter\let%
              \csname minted@MintedPython@\minted@altpython\endcsname\relax
            \let\MintedPython\minted@altpython
          \else
            \PackageError{minted}%
             {Failed to find Python executables python or python3;
              check Python installation (including PATH),
              or redefine \string\MintedPython}%
             {Failed to find Python executables python or python3;
              check Python installation (including PATH),
              or redefine \string\MintedPython}%
          \fi
        \fi
      \fi
    \fi
  \fi
}
\ifwindows
  \def\minted@opt@quote#1{\detokenize{"#1"}}
\else
  \def\minted@opt@quote#1{\detokenize{'#1'}}
\fi
\newcommand{\minted@pygmentize}[2][\minted@outputdir\minted@jobname.pyg]{%
  \minted@defstyle{\minted@get@opt{style}{default}}%
  \stepcounter{minted@pygmentizecounter}%
  \ifthenelse{\equal{\minted@get@opt{autogobble}{false}}{true}}%
    {\def\minted@codefile{\minted@outputdir\minted@jobname.pyg}}%
    {\def\minted@codefile{#1}}%
  \ifthenelse{\boolean{minted@isinline}}%
    {\def\minted@optlistcl@inlines{%
      \minted@optlistcl@g@i
      \csname minted@optlistcl@lang\minted@lang @i\endcsname}}%
    {\let\minted@optlistcl@inlines\@empty}%
  \def\minted@cmd{%
    \ifminted@kpsewhich
      \ifwindows
        \detokenize{for /f "usebackq tokens=*"}\space\@percentchar\detokenize{a in (`kpsewhich}\space\minted@codefile\detokenize{`) do}\space
      \fi
    \fi
    \MintedPygmentize\space -l \minted@opt@quote{#2}
    -f latex -P commandprefix=PYG -F tokenmerge
    \minted@optlistcl@g \csname minted@optlistcl@lang\minted@lang\endcsname
    \minted@optlistcl@inlines
    \minted@optlistcl@cmd -o \minted@outputdir\minted@infile\space
    \ifminted@kpsewhich
      \ifwindows
        \@percentchar\detokenize{a}%
      \else
        \detokenize{`}kpsewhich \minted@codefile\space
          \detokenize{||} \minted@codefile\detokenize{`}%
      \fi
    \else
      \minted@codefile
    \fi}%
  % For debugging, uncomment: %%%%
  % \immediate\typeout{\minted@cmd}%
  % %%%%
  \ifthenelse{\boolean{minted@cache}}%
    {%
      \ifminted@frozencache
      \else
        \ifthenelse{\equal{\minted@get@opt{autogobble}{false}}{true}}%
         {\edef\minted@hash{%
            \pdf@filemdfivesum{#1}%
            \pdf@mdfivesum{\minted@cmd\space%
              autogobble(\the\numexpr\FancyVerbStartNum\relax-%
                         \the\numexpr\FancyVerbStopNum\relax)}}}%
         {\edef\minted@hash{%
            \pdf@filemdfivesum{#1}%
            \pdf@mdfivesum{\minted@cmd}}}%
        \edef\minted@infile{\minted@cachedir/\minted@hash.pygtex}%
        \IfFileExists{\minted@infile}{}{%
          \ifthenelse{\equal{\minted@get@opt{autogobble}{false}}{true}}{%
            \minted@autogobble{#1}}{}%
          \ShellEscape{\minted@cmd}}%
      \fi
      \ifthenelse{\boolean{minted@finalizecache}}%
       {%
          \edef\minted@cachefilename{listing\arabic{minted@pygmentizecounter}.pygtex}%
          \edef\minted@actualinfile{\minted@cachedir/\minted@cachefilename}%
          \ifwindows
            \StrSubstitute{\minted@infile}{/}{\@backslashchar}[\minted@infile@windows]
            \StrSubstitute{\minted@actualinfile}{/}{\@backslashchar}[\minted@actualinfile@windows]
            \ShellEscape{move /y \minted@outputdir\minted@infile@windows\space\minted@outputdir\minted@actualinfile@windows}%
          \else
            \ShellEscape{mv -f \minted@outputdir\minted@infile\space\minted@outputdir\minted@actualinfile}%
          \fi
          \let\minted@infile\minted@actualinfile
          \expandafter\minted@addcachefile\expandafter{\minted@cachefilename}%
       }%
       {\ifthenelse{\boolean{minted@frozencache}}%
         {%
            \edef\minted@cachefilename{listing\arabic{minted@pygmentizecounter}.pygtex}%
            \edef\minted@infile{\minted@cachedir/\minted@cachefilename}%
            \expandafter\minted@addcachefile\expandafter{\minted@cachefilename}}%
         {\expandafter\minted@addcachefile\expandafter{\minted@hash.pygtex}}%
       }%
      \minted@inputpyg}%
    {%
      \ifthenelse{\equal{\minted@get@opt{autogobble}{false}}{true}}{%
        \minted@autogobble{#1}}{}%
      \ShellEscape{\minted@cmd}%
      \minted@inputpyg}%
}
\def\minted@autogobble#1{%
  \edef\minted@argone@esc{#1}%
  \StrSubstitute{\minted@argone@esc}{\@backslashchar}{\@backslashchar\@backslashchar}[\minted@argone@esc]%
  \StrSubstitute{\minted@argone@esc}{"}{\@backslashchar"}[\minted@argone@esc]%
  \edef\minted@tmpfname@esc{\minted@outputdir\minted@jobname}%
  \StrSubstitute{\minted@tmpfname@esc}{\@backslashchar}{\@backslashchar\@backslashchar}[\minted@tmpfname@esc]%
  \StrSubstitute{\minted@tmpfname@esc}{"}{\@backslashchar"}[\minted@tmpfname@esc]%
  %Need a version of open() that supports encoding under Python 2
  \minted@check@MintedPython
  \edef\minted@autogobblecmd{%
    \ifminted@kpsewhich
      \ifwindows
        \detokenize{for /f "usebackq tokens=*" }\@percentchar\detokenize{a in (`kpsewhich} #1\detokenize{`) do}\space
      \fi
    \fi
    \MintedPython\detokenize{ -c "import sys; import os;
    import textwrap;
    from io import open;
    fname = }%
      \ifminted@kpsewhich
        \detokenize{sys.argv[1];}\space
      \else
        \detokenize{os.path.expanduser(os.path.expandvars(\"}\minted@argone@esc\detokenize{\"));}\space
      \fi
    \detokenize{f = open(fname, \"r\", encoding=\"}\minted@encoding\detokenize{\") if os.path.isfile(fname) else None;
    t = f.readlines() if f is not None else None;
    t_opt = t if t is not None else [];
    f.close() if f is not None else None;
    tmpfname = os.path.expanduser(os.path.expandvars(\"}\minted@tmpfname@esc.pyg\detokenize{\"));
    f = open(tmpfname, \"w\", encoding=\"}\minted@encoding\detokenize{\") if t is not None else None;
    fvstartnum = }\the\numexpr\FancyVerbStartNum\detokenize{;
    fvstopnum = }\the\numexpr\FancyVerbStopNum\detokenize{;
    s = max(0, fvstartnum-1);
    e = max(s, fvstopnum) if fvstopnum > 0 else len(t_opt);
    [f.write(textwrap.dedent(\"\".join(x))) for x in (t_opt[0:s], t_opt[s:e], t_opt[e:]) if x and t is not None];
    f.close() if t is not None else os.remove(tmpfname);"}%
    \ifminted@kpsewhich
      \ifwindows
        \space\@percentchar\detokenize{a}%
      \else
        \space\detokenize{`}kpsewhich #1\space\detokenize{||} #1\detokenize{`}%
      \fi
    \fi
  }%
  \ShellEscape{\minted@autogobblecmd}%
}
\newcommand{\minted@inputpyg}{%
  \VerbatimPygments{\PYG}{\PYG}%
  \ifthenelse{\boolean{minted@isinline}}%
   {\ifthenelse{\equal{\minted@get@opt{breaklines}{false}}{true}}%
    {\let\FV@BeginVBox\relax
     \let\FV@EndVBox\relax
     \def\FV@BProcessLine##1{\FancyVerbFormatLine{##1}}%
     \minted@inputpyg@inline}%
    {\minted@inputpyg@inline}}%
   {\minted@inputpyg@block}%
}
\def\minted@inputpyg@inline{%
  \ifthenelse{\equal{\minted@get@opt{bgcolor}{}}{}}%
   {\minted@input{\minted@outputdir\minted@infile}}%
   {\colorbox{\minted@get@opt{bgcolor}{}}{%
      \minted@input{\minted@outputdir\minted@infile}}}%
}
\def\minted@inputpyg@block{%
  \ifthenelse{\equal{\minted@get@opt{bgcolor}{}}{}}%
   {\minted@input{\minted@outputdir\minted@infile}}%
   {\begin{minted@colorbg}{\minted@get@opt{bgcolor}{}}%
    \minted@input{\minted@outputdir\minted@infile}%
    \end{minted@colorbg}}}
\newcommand{\minted@langlinenoson}{%
  \ifcsname c@minted@lang\minted@lang\endcsname\else
    \newcounter{minted@lang\minted@lang}%
  \fi
  \setcounter{minted@FancyVerbLineTemp}{\value{FancyVerbLine}}%
  \setcounter{FancyVerbLine}{\value{minted@lang\minted@lang}}%
}
\newcommand{\minted@langlinenosoff}{%
  \setcounter{minted@lang\minted@lang}{\value{FancyVerbLine}}%
  \setcounter{FancyVerbLine}{\value{minted@FancyVerbLineTemp}}%
}
\ifbool{minted@langlinenos}{}{%
  \ifbool{minted@inputlanglinenos}{}{%
    \let\minted@langlinenoson\relax
    \let\minted@langlinenosoff\relax
  }
}
\ifbool{minted@inputlanglinenos}%
 {\def\minted@inputlanglinenoson{\minted@langlinenoson}%
  \def\minted@inputlanglinenosoff{\minted@langlinenosoff}}%
 {\let\minted@inputlanglinenoson\relax
  \let\minted@inputlanglinenosoff\relax}
\newcommand{\setminted}[2][]{%
  \ifthenelse{\equal{#1}{}}%
    {\setkeys{minted@opt@g}{#2}}%
    {\minted@configlang{#1}%
      \setkeys{minted@opt@lang}{#2}}}
\newcommand{\setmintedinline}[2][]{%
  \ifthenelse{\equal{#1}{}}%
    {\setkeys{minted@opt@g@i}{#2}}%
    {\minted@configlang{#1}%
      \setkeys{minted@opt@lang@i}{#2}}}
\setmintedinline[php]{startinline=true}
\setminted{tabcolor=black}
\setminted{stripnl=false}
\newcommand{\usemintedstyle}[2][]{\setminted[#1]{style=#2}}
\begingroup
\catcode`\ =\active
\catcode`\^^I=\active
\gdef\minted@defwhitespace@retok{\def {\noexpand\FV@Space}\def^^I{\noexpand\FV@Tab}}%
\endgroup
\newcommand{\minted@writecmdcode}[1]{%
  \immediate\openout\minted@code\minted@jobname.pyg\relax
  \immediate\write\minted@code{\detokenize{#1}}%
  \immediate\closeout\minted@code}
\def\mintinline{%
  \FVExtraRobustCommand\RobustMintInline\FVExtraUnexpandedReadStarOArgMArgBVArg}
\FVExtrapdfstringdefDisableCommands{%
  \def\RobustMintInline{}}
\newrobustcmd{\RobustMintInline}[2][]{%
  \ifbool{FVExtraRobustCommandExpanded}%
   {\@ifnextchar\bgroup
     {\FVExtraReadVArg{\RobustMintInlineProcess{#1}{#2}}}%
     {\PackageError{minted}%
       {Inline delimiters must be paired curly braces in this context}%
       {Use curly braces as delimiters}}}%
   {\FVExtraReadVArg{\RobustMintInlineProcess{#1}{#2}}}}
\def\RobustMintInlineProcess#1#2#3{%
  \begingroup
  \setboolean{minted@isinline}{true}%
  \minted@configlang{#2}%
  \setkeys{minted@opt@cmd}{#1}%
  \minted@fvset
  \RobustMintInlineProcess@i{#3}}
\ifthenelse{\boolean{minted@draft}}%
 {\def\RobustMintInlineProcess@i#1{%
    \fvset{extra=true}%
    \Verb{#1}%
    \endgroup}}%
 {\def\RobustMintInlineProcess@i#1{%
   \FVExtraDetokenizeVArg{%
     \FVExtraRetokenizeVArg{\RobustMintInlineProcess@ii}{\FV@CatCodes}}{#1}}
  \def\RobustMintInlineProcess@ii#1{%
    \minted@writecmdcode{#1}%
    \let\Verbatim\VerbEnv
    \let\endVerbatim\endVerbEnv
    \expandafter\minted@pygmentize\expandafter{\minted@lang}%
    \endgroup}}
\def\mint{%
  \FVExtraRobustCommand\RobustMint\FVExtraUnexpandedReadStarOArgMArgBVArg}
\FVExtrapdfstringdefDisableCommands{%
  \def\RobustMint{}}
\newrobustcmd{\RobustMint}[2][]{%
  \ifbool{FVExtraRobustCommandExpanded}%
   {\@ifnextchar\bgroup
     {\FVExtraReadVArg{\RobustMintProcess{#1}{#2}}}%
     {\PackageError{minted}%
       {Delimiters must be paired curly braces in this context}%
       {Use curly braces as delimiters}}}%
   {\FVExtraReadVArg{\RobustMintProcess{#1}{#2}}}}
\def\RobustMintProcess#1#2#3{%
  \begingroup
  \minted@configlang{#2}%
  \setkeys{minted@opt@cmd}{#1}%
  \minted@fvset
  \RobustMintProcess@i{#3}}
\begingroup
\catcode`\^^M=\active%
\catcode`\<=1%
\catcode`\>=2%
\catcode`\{=12%
\catcode`\}=12%
\catcode`\!=0%
\catcode`\\=12%
!ifthenelse<!boolean<minted@draft>>%
 <!gdef!RobustMintProcess@i#1<%
    !FVExtraDetokenizeVArg<%
      !FVExtraRetokenizeVArg<!RobustMintProcess@ii><!FV@CatCodes>><#1>>%
  !gdef!RobustMintProcess@ii#1<%
    !minted@langlinenoson%
    !scantokens<%
      \begin{Verbatim}
      #1
      \end{Verbatim}
      !noexpand>%
    !minted@langlinenosoff%
    !endgroup!@doendpe>>%
 <!gdef!RobustMintProcess@i#1<%
    !FVExtraDetokenizeVArg<%
      !FVExtraRetokenizeVArg<!RobustMintProcess@ii><!FV@CatCodes>><#1>>%
  !gdef!RobustMintProcess@ii#1<%
    !minted@writecmdcode<#1>%
    !minted@langlinenoson%
    !expandafter!minted@pygmentize!expandafter<!minted@lang>%
    !minted@langlinenosoff%
    !endgroup!@doendpe>>%
!endgroup
\ifthenelse{\boolean{minted@draft}}%
  {\newenvironment{minted}[2][]
    {\VerbatimEnvironment
      \minted@configlang{#2}%
      \setkeys{minted@opt@cmd}{#1}%
      \minted@fvset
      \minted@langlinenoson
      \begin{Verbatim}}%
    {\end{Verbatim}%
      \minted@langlinenosoff}}%
  {\newenvironment{minted}[2][]
    {\VerbatimEnvironment
      \let\FVB@VerbatimOut\minted@FVB@VerbatimOut
      \let\FVE@VerbatimOut\minted@FVE@VerbatimOut
      \minted@configlang{#2}%
      \setkeys{minted@opt@cmd}{#1}%
      \minted@fvset
      \begin{VerbatimOut}[codes={\catcode`\^^I=12},firstline,lastline]{\minted@jobname.pyg}}%
    {\end{VerbatimOut}%
        \minted@langlinenoson
        \expandafter\minted@pygmentize\expandafter{\minted@lang}%
        \minted@langlinenosoff}}
\ifthenelse{\boolean{minted@draft}}%
  {\newcommand{\inputminted}[3][]{%
    \begingroup
    \minted@configlang{#2}%
    \setkeys{minted@opt@cmd}{#1}%
    \minted@fvset
    \minted@inputlanglinenoson
    \VerbatimInput{#3}%
    \minted@inputlanglinenosoff
    \endgroup}}%
  {\newcommand{\inputminted}[3][]{%
    \begingroup
    \minted@configlang{#2}%
    \setkeys{minted@opt@cmd}{#1}%
    \minted@fvset
    \minted@inputlanglinenoson
    \minted@pygmentize[#3]{#2}%
    \minted@inputlanglinenosoff
    \endgroup}}
\newcommand{\newminted}[3][]{
  \ifthenelse{\equal{#1}{}}
    {\def\minted@envname{#2code}}
    {\def\minted@envname{#1}}
  \newenvironment{\minted@envname}
    {\VerbatimEnvironment
      \begin{minted}[#3]{#2}}
    {\end{minted}}
  \newenvironment{\minted@envname *}[1]
    {\VerbatimEnvironment\begin{minted}[#3,##1]{#2}}
    {\end{minted}}}
\newcommand{\newmint}[3][]{%
  \if\relax\detokenize{#1}\relax
    \def\minted@shortname{#2}%
  \else
    \def\minted@shortname{#1}%
  \fi
  \expandafter\newmint@i\expandafter{\minted@shortname}{#2}{#3}}
\def\newmint@i#1#2#3{%
  \expandafter\newcommand\csname#1\endcsname{%
    \expandafter\FVExtraRobustCommand\csname RobustNewMint#1\endcsname
      \FVExtraUnexpandedReadStarOArgBVArg}%
  \FVExtrapdfstringdefDisableCommands{%
    \expandafter\def\csname RobustNewMint#1\endcsname{}}%
  \expandafter\newrobustcmd\csname RobustNewMint#1\endcsname{%
    \FVExtraReadOArgBeforeVArg{\csname RobustNewMint#1@i\endcsname}}%
  \expandafter\def\csname RobustNewMint#1@i\endcsname##1{%
    \ifbool{FVExtraRobustCommandExpanded}%
     {\@ifnextchar\bgroup
       {\FVExtraReadVArg{\csname RobustNewMint#1@ii\endcsname{##1}}}%
       {\PackageError{minted}%
         {Delimiters must be paired curly braces in this context}%
         {Use curly braces as delimiters}}}%
     {\FVExtraReadVArg{\csname RobustNewMint#1@ii\endcsname{##1}}}}
  \expandafter\def\csname RobustNewMint#1@ii\endcsname##1##2{%
    \RobustMintProcess{#3,##1}{#2}{##2}}}
\newcommand{\newmintedfile}[3][]{
  \ifthenelse{\equal{#1}{}}
    {\def\minted@shortname{#2file}}
    {\def\minted@shortname{#1}}
  \expandafter\newcommand\csname\minted@shortname\endcsname[2][]{
    \inputminted[#3,##1]{#2}{##2}}}
\newcommand{\newmintinline}[3][]{%
  \if\relax\detokenize{#1}\relax
    \def\minted@shortname{#2inline}%
  \else
    \def\minted@shortname{#1}%
  \fi
  \expandafter\newmintinline@i\expandafter{\minted@shortname}{#2}{#3}}
\def\newmintinline@i#1#2#3{%
  \expandafter\newcommand\csname#1\endcsname{%
    \expandafter\FVExtraRobustCommand\csname RobustNewMintInline#1\endcsname
      \FVExtraUnexpandedReadStarOArgBVArg}%
  \FVExtrapdfstringdefDisableCommands{%
    \expandafter\def\csname RobustNewMintInline#1\endcsname{}}%
  \expandafter\newrobustcmd\csname RobustNewMintInline#1\endcsname{%
    \FVExtraReadOArgBeforeVArg{\csname RobustNewMintInline#1@i\endcsname}}%
  \expandafter\def\csname RobustNewMintInline#1@i\endcsname##1{%
    \ifbool{FVExtraRobustCommandExpanded}%
     {\@ifnextchar\bgroup
       {\FVExtraReadVArg{\csname RobustNewMintInline#1@ii\endcsname{##1}}}%
       {\PackageError{minted}%
         {Inline delimiters must be paired curly braces in this context}%
         {Use curly braces as delimiters}}}%
     {\FVExtraReadVArg{\csname RobustNewMintInline#1@ii\endcsname{##1}}}}
  \expandafter\def\csname RobustNewMintInline#1@ii\endcsname##1##2{%
    \RobustMintInlineProcess{#3,##1}{#2}{##2}}}
\ifthenelse{\boolean{minted@newfloat}}%
 {\@ifundefined{minted@float@within}%
    {\DeclareFloatingEnvironment[fileext=lol,placement=tbp]{listing}}%
    {\def\minted@tmp#1{%
       \DeclareFloatingEnvironment[fileext=lol,placement=tbp, within=#1]{listing}}%
     \expandafter\minted@tmp\expandafter{\minted@float@within}}}%
 {\@ifundefined{minted@float@within}%
    {\newfloat{listing}{tbp}{lol}}%
    {\newfloat{listing}{tbp}{lol}[\minted@float@within]}}
\ifminted@newfloat\else
\newcommand{\listingscaption}{Listing}
\floatname{listing}{\listingscaption}
\newcommand{\listoflistingscaption}{List of Listings}
\providecommand{\listoflistings}{\listof{listing}{\listoflistingscaption}}
\fi
\AtEndOfPackage{%
  \ifthenelse{\boolean{minted@draft}}%
   {}%
   {%
    \ifthenelse{\boolean{minted@frozencache}}{}{%
      \ifnum\pdf@shellescape=1\relax\else
        \PackageError{minted}%
         {You must invoke LaTeX with the
          -shell-escape flag}%
         {Pass the -shell-escape flag to LaTeX. Refer to the minted.sty
          documentation for more information.}%
      \fi}%
   }%
}
\AtEndPreamble{%
  \ifthenelse{\boolean{minted@draft}}%
   {}%
   {%
    \ifthenelse{\boolean{minted@frozencache}}{}{%
      \TestAppExists{\MintedPygmentize}%
      \ifAppExists\else
        \PackageError{minted}%
         {You must have `pygmentize' installed
          to use this package}%
         {Refer to the installation instructions in the minted
          documentation for more information.}%
      \fi}%
  }%
}
\AfterEndDocument{%
  \ifthenelse{\boolean{minted@draft}}%
   {}%
   {\ifthenelse{\boolean{minted@frozencache}}%
     {}
     {\ifx\XeTeXinterchartoks\minted@undefined
      \else
        \DeleteFile[\minted@outputdir]{\minted@jobname.mintedcmd}%
        \DeleteFile[\minted@outputdir]{\minted@jobname.mintedmd5}%
      \fi
      \DeleteFile[\minted@outputdir]{\minted@jobname.pyg}%
      \DeleteFile[\minted@outputdir]{\minted@jobname.out.pyg}%
     }%
   }%
}
\endinput
%%
%% End of file `minted.sty'.

